HEAM: High-Efficiency Approximate Multiplier Optimization for Deep Neural Networks

We propose an optimization method for the automatic design of approximate multipliers, which minimizes the average error according to the operand distributions. Our multiplier achieves up to 50.24% higher accuracy than the best reproduced approximate multiplier in DNNs, with 15.76% smaller area, 25.05% less power consumption, and 3.50% shorter delay. Compared with an exact multiplier, our multiplier reduces the area, power consumption, and delay by 44.94%, 47.63%, and 16.78%, respectively, with negligible accuracy losses. The tested DNN accelerator modules with our multiplier obtain up to 18.70% smaller area and 9.99% less power consumption than the original modules.

==> log_gcn.txt <==
GCN 
    Ours: 81.09
    KMap: 79.80
    Wallace: 80.65
    CR(L.7): 80.35
    CR(L.6): 80.24
    OU(L.1): 12.96
    OU(L.3): 6.68
    AC: 74.48


==> old_comment.txt <==
主要是前面2位的语言问题，后面2位挺好的，那有希望投稿ASPDAC了。这阵子要辛苦点了，还有FPT的，幸好延了2周。

 

王

Professor

Deputy Director of EDA Research Institute

School of Microelectronics

Office: Room 241, Building of Microelectronics

Zhangjiang Campus, Fudan University

Shanghai, China

Tel: (021)51355336, 51355201 - 873

Fax: (021)51355235

Email: llwang@fudan.edu.cn

 

 

From: 郑溯 <szheng19@fudan.edu.cn>
Date: Wednesday, July 14, 2021 at 10:01
To: 王伶俐 <llwang@fudan.edu.cn>
Subject: 郑溯 Fw: Your ICCAD 2021 Submission (Number 121)

 

王老师：

  ICCAD2021被拒了，后面看看ASPDAC。估计写得比较着急，文章没写好，后面我得好好改一下。

郑溯

2021年7月14日

-----原始邮件-----
发件人:"Program Chair, ICCAD 2021" <iccad2021@softconf.com>
发送时间:2021-07-13 23:44:53 (星期二)
收件人: szheng19@fudan.edu.cn
抄送:
主题: Your ICCAD 2021 Submission (Number 121)

Dear Su Zheng:

I am sorry to inform you that the following submission was not selected by the program committee to appear at ICCAD 2021:

HEAM: High-Efficiency Approximate Multiplier Optimization for Deep Neural Network Accelerators

The selection process was very competitive. Due to time and space limitations, we could only choose a small number of the submitted papers to appear on the program. This year 514 papers went through the complete review process and 121 papers have been accepted. Nonetheless, I still hope you can attend the conference.

I have enclosed the reviewer comments for your perusal.

If you have any additional questions, please feel free to get in touch.

Best Regards,
Tulika Mitra, Program Chair, ICCAD 2021

============================================================================ 
ICCAD 2021 Reviews for Submission #121
============================================================================ 
 
Title: HEAM: High-Efficiency Approximate Multiplier Optimization for Deep Neural Network Accelerators
Authors: Su Zheng, Li Zhen, Jingbo Gao, Yao Lu, Jide Zhang and Lingli Wang
 
 
============================================================================
                            REVIEWER #1
============================================================================
 
---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                Relevance to ICCAD (1-5): 5
        Novelty of technical ideas (1-5): 1
               Theoretically sound (1-5): 1
                Practically useful (1-5): 1
      Thoroughness of the research (1-5): 1
              Clarity and language (1-5): 1
         Candidate for Best Paper Award?: No
 
Summary
---------------------------------------------------------------------------
Hard to tell. The paper is very confusing, poorly organized, poor in its "theory", missing information.
---------------------------------------------------------------------------
 
 
Strengths
---------------------------------------------------------------------------
1) Different optimization methods like linear approximation of a polynomial for hardware overhead reduction, partial product compression for area and power reduction and considering probability distribution for weights, inputs and activation values for error metrics reduction are used.
 
 2) The toolbox implemented, ApproxFlow, is open-sourced which contains truth tables for approximate multipliers referenced in the work to measure DNN accuracy using all of them for comparison with proposed work.
---------------------------------------------------------------------------
 
 
Weaknesses
---------------------------------------------------------------------------
1. The paper is almost undecipherable.  It seems to have been put together, with no regard to whether a third would understand it.  Elements in figures are not explained, superfluous equations in one section do not correspond to similar terms in subsequent sections.  It is poor organized, haphazard.  See detailed comments.
---------------------------------------------------------------------------
 
 
Detailed Comments
---------------------------------------------------------------------------
1. The explanation of the method of approximation given section II seems unconnected to the actual use section II(b). Figure (3), the difference between the diamond and square is not explained.  In Figure 3(b) its not clear what the approximation is. The first column is just passed through.  The second column is the OR of two operands. The third makes no sense. It shows a diamond with a XOR below it. No explanation.  
 
2) Based on (1) above, Equation (4) is not clear.  One can't reproduce this based on the explanation. 
 
3) L_k(x,y) in Equation (4) is NOT the same as what is discussed in the previous section. 
 
4) Is Theta in Equation (4) discrete 0 or 1, or a real number in [0,1].  It looks like a binary value.  
 
5) Figure(5b) states that compressed partial productions are obtained from Equation(7) but methodology and hence, the novelty of the work is unclear.  
 
6) The hardware platform is not specified 
 
7) How energy and delay value are computed is not explained. In particular delay of the approximate multpliers' design is not discussed which is an important aspect for approximate arithmetic. 
 
 
*** This is an undecipherable paper.
---------------------------------------------------------------------------
 
 
 
============================================================================
                            REVIEWER #2
============================================================================
 
---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                Relevance to ICCAD (1-5): 4
        Novelty of technical ideas (1-5): 3
               Theoretically sound (1-5): 3
                Practically useful (1-5): 3
      Thoroughness of the research (1-5): 3
              Clarity and language (1-5): 1
         Candidate for Best Paper Award?: No
 
Detailed Comments
---------------------------------------------------------------------------
The paper is very difficult to understand. The presentation is not good. In section II.A, the problem formulation is very vague. What is theta? A single weight or a weight vector? Is each theta_i a bit or a scalar? What is K in a multiplication? Bit width? What is Li(x, y)? Why is an approximate multiplication formulated as theta0+theta1*x+theta2*y+theta3*x*x+theta4*y*y? What are x and y? A bit or a scalar?
Figs. 3 and 5 show very little information and are difficult to understand.
---------------------------------------------------------------------------
 
 
 
============================================================================
                            REVIEWER #3
============================================================================
 
---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                Relevance to ICCAD (1-5): 5
        Novelty of technical ideas (1-5): 4
               Theoretically sound (1-5): 5
                Practically useful (1-5): 5
      Thoroughness of the research (1-5): 5
              Clarity and language (1-5): 5
         Candidate for Best Paper Award?: No
 
Summary
---------------------------------------------------------------------------
This work proposes an optimization method for the automatic design of approximate multipliers. The proposed method tends to minimize the multiplication error due to probability distributions of operands in the target application. The authors compare the novel multiplier with several reproduced approximate multipliers from recent works. According to the experiments in the manuscript, in comparison with other states of the art approximate multipliers, this method achieves higher accuracy with a smaller area and less power consumption. The authors did an excellent job implementing an open-source toolbox named ApproxFlow, which can evaluate the accuracies of DNNs with approximate multiplication.
---------------------------------------------------------------------------
 
 
Strengths
---------------------------------------------------------------------------
-     higher accuracy with a smaller area and less power consumption compared to state-of-the-art works
-     Implementing an open source toolbox
---------------------------------------------------------------------------
 
 
Weaknesses
---------------------------------------------------------------------------
-     Lack of evaluating a large dataset
-     Some figures can be improved
---------------------------------------------------------------------------
 
 
Detailed Comments
---------------------------------------------------------------------------
-     In section (III-B), it is claimed that the accuracy is evaluated with the CIFAR-10 dataset with Alexnet structure. To have Reliable results with Alexnet, it is suggested to use bigger datasets. CIFAR-10 with Alexnet structure results in high accuracy most of the time. I expected to see the function of this method with more complex datasets like CIFAR-100.
 
-     I believe since the main focus of this work is the optimization method, section (II-B) needs more examples or figures to be more comprehensible. Fig. 1 is not clear enough and needs more description.
 
-     The description line above each table is not sufficient. The description for (Table 2) is "Compression of multipliers" but it does not specify the name of the DNN and the dataset which is evaluated here.
 
-     In Fig. 40 the description lines of the second-row plots are stuck together without any space.
---------------------------------------------------------------------------
 
 
 
============================================================================
                            REVIEWER #4
============================================================================
 
---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                Relevance to ICCAD (1-5): 4
        Novelty of technical ideas (1-5): 3
               Theoretically sound (1-5): 3
                Practically useful (1-5): 3
      Thoroughness of the research (1-5): 2
              Clarity and language (1-5): 3
         Candidate for Best Paper Award?: No
 
Summary
---------------------------------------------------------------------------
The paper proposes HEAM, an application-specific optimization method for the automatic design of approximate multipliers for DNNs.
---------------------------------------------------------------------------
 
 
Strengths
---------------------------------------------------------------------------
1. It is an application-specific design in approximate computing
2. Exploring the utilization of distances between probability distributions
---------------------------------------------------------------------------
 
 
Weaknesses
---------------------------------------------------------------------------
1. CNN application section is not clear. Ex: the merging of the layers is mentioned which is not mentioned before, the reason for choosing it or how it performed is not clear. 
2. Noise training approach introduces noise in the final layer, clear explanation on which layers are affected by the noise and how this training is performed is not given
---------------------------------------------------------------------------
 
 
Detailed Comments
---------------------------------------------------------------------------
The paper proposes HEAM, an application-specific optimization method for the automatic design of approximate multipliers for DNNs. The proposed method minimizes the average error of an approximate multiplier according to the probability distributions of operands extracted from DNNs, achieving high DNN accuracy and low hardware cost. A toolbox named ApproxFlow, which can evaluate the accuracies of DNNs with approximate multiplication is implemented on LeNet, AlexNet. And the datasets used are MNIST, Fashion MNIST, CIFAR10, CORA.
Detailed strengths 
1. Implementing on Various DNN accelerators 
2. Comparisons with various other state-of-the-art multipliers 
3. Utilizing ApproxFlow toolbox to implement DNN accuracies
4. Optimization of the approximate multipliers using AND, OR, XOR, in order to compress the partial products of the multiplier.
5. Implementing a toolbox to evaluate accuracies of approximate multiplier  
 
Weakness
1. CNN application section is not clear. Ex: the merging of the layers is mentioned which is not mentioned before, the reason for choosing it or how it performed is not clear. 
2. Noise training approach introduces noise in the final layer, clear explanation on which layers are affected by the noise and how this training is performed is not given
3. Too many white spaces 
4. There is not much significance to fig 1,2
---------------------------------------------------------------------------
 
 
--
ICCAD 2021 - https://www.softconf.com/l/iccad2021





{"mode":"full","isActive":false}


==> submission.txt <==
Paper ID:  1044
Password:  Rwh5pH9cCy

==> text_for_grammarly.txt <==
Deep neural networks (DNNs) are widely applied to various applications, achieving promising performance. However, they require massive computation, which brings large power consumption and high latency. To cope with the challenge of power and latency, light-weight neural networks and efficient hardware accelerators are designed.  Moreover, research on quantization further reduces the cost of computing DNNs and shows the error resiliency of DNNs. To further improve the power efficiency and latency of hardware accelerators by exploiting the error resiliency, we propose an application-specific design methodology for automatically generating approximate multipliers and apply a generated multiplier to DNNs. The proposed algorithm optimizes an approximate multiplier based on a backbone multiplier by minimizing the error according to probability distributions extracted from specific applications. Furthermore, we adopt noisy training and strong regularization in a re-training procedure to enhance the error tolerance of DNNs, which raises the accuracies of DNNs with approximate multipliers. By applying application-specific design and re-training to DNNs, we achieve 0.1 better accuracies than previous works. The approximate multiplier can also improve the timing when applied to FPGA-based accelerators. 

Deep Neural Networks (DNNs) achieves tremendous success over recent years in classification, object detection, face recognition, and other artificial intelligence applications. Due to the large quantities of parameters, neural networks require tremendous numbers of multiplication operations. Various hardware accelerators are proposed to optimize the latency of computing DNNs such as A, B, and C. DNN accelerators exploit spatial architecture, data reuse, and network-on-chip to boost the efficiency of computation. Nevertheless, the optimization of multipliers is rarely considered. Given an accelerator, the latency, power consumption, and area can be improved with multipliers costing fewer logic gates. Approximate multipliers are promising candidates which can make a tradeoff between precision and implementation cost. Therefore, we exploit approximate multiplier design methodology and neural network re-training techniques to obtain optimized performance of neural network accelerators in this paper. 

Several studies have explored applying approximate multipliers to neural network accelerators. Reference A applies an approximate multiplier generated by Cartesian Genetic Programming to neural networks, achieving high power reduction and little accuracy loss. Reference B uses a novel Alphabet Set Multiplier which utilizes a pre-computer bank and an alphabet selection procedure to approximate multiplication and reduce precision loss in neural networks. An optimization scheme is designed to build a floating-point approximate multiplier, which is unbiased and optimal with the given bases. The multiplier improves the energy efficiency of neural network accelerators by a large margin with little accuracy loss. These methods rely on optimization procedures to ensure that neural networks can keep low accuracy losses. The B method requires the error of every multiplication result to be lower than a threshold. The unbiased method minimizes the sum of square error in the given space. This optimization scheme has an implicit assumption that numbers in the given space are uniformly distributed. However, according to some studies on weight analysis of neural networks, the weight distributions are typically not uniform. Our experiments show that most weights are concentrated in a specific interval after quantization. Another multiplier relies on a complex re-training and alphabet selection process to minimize the accuracy loss. The probability distributions of numbers in DNNs and other applications can be utilized to reduce the errors of most operations with the sacrifice of precision on numbers that rarely appear. C relies on a complex re-training and alphabet selection process to minimize the accuracy loss, which lacks generality. On the contrary, a general optimization scheme can be promising in other applications. 

In this paper, we propose an application-specific design method for the automatic generation of approximate multipliers. The probability distributions of numbers in specific applications are utilized to balance precision and implementation cost. We adopt the proposed method to DNNs, achieving low latency, small area, high power efficiency, and almost negligible accuracy loss. Furthermore, we employ noisy training and strong regularization to enhance the error resiliency of DNNs, which contributes to the reduction of accuracy loss. 

We propose a general optimization method to generate approximate multipliers for specific applications. The novel optimization process minimizes the error of multiplications according to probability distributions extracted from specified applications, which obtains better performance than optimization without considering probability distributions. 

In this paper, we propose an application-specific design method for the automatic generation of approximate multipliers. The probability distributions of numbers in specific applications are utilized to balance precision and implementation cost. We adopt the proposed method to DNNs, achieving low latency, small area, high power efficiency, and almost negligible accuracy loss. Furthermore, we employ noisy training and strong regularization to enhance the error resiliency of DNNs, which contributes to the reduction of accuracy loss. 

We propose a general optimization method to generate approximate multipliers for specific applications. The novel optimization process minimizes the error of multiplications according to probability distributions extracted from specified applications, which obtains better performance than optimization without considering probability distributions. 

An optimized approximate multiplier is applied to DNNs. Moreover, we employ noisy training and strong regularization, which can enhance the error tolerance of DNNs to reduce accuracy loss. We obtain 1% higher accuracy, 2% lower latency, 3% smaller area, and aaa less power consumption than previous approximate multipliers. We implement a toolbox ApproxFlow, which can evaluate the accuracy of neural networks with quantization and approximate multipliers. The toolbox is open-source and can contribute to further research on approximate computing and quantization for DNNs.  

In the following sections, we firstly demonstrate our optimization method for the generation of approximate multipliers, and secondly describe our techniques to train DNNs. Thirdly, we show our experiments and analyze the results. In the last section, we conclude our research and point out the direction for future works. 

